Towards End-to-end Speech-to-text Summarization

Speech-to-text (S2T) summarization is a time-saving technique for filtering and keeping up with the broadcast news uploaded online on a daily basis. The rise of large language models from deep learning with impressive text generation capabilities has placed the research focus on summarization systems that produce paraphrased compact versions of the document content, also known as abstractive summaries. End-to-end (E2E) modelling of S2T abstractive summarization is a promising approach that offers the possibility of generating rich latent representations that leverage non-verbal and acoustic information, as opposed to the use of only linguistic information from automatically generated transcripts in cascade systems. However, the few literature on E2E modelling of this task fails on exploring different domains, namely broadcast news, which is challenging domain where large and diversified volumes of data are presented to the user every day. We model S2T summarization both with a cascade and an E2E system for a corpus of broadcast news in French. Our novel E2E model leverages external data by resorting to transfer learning from a pre-trained T2T summarizer. Experiments show that both our cascade and E2E abstractive summarizers are stronger than an extractive baseline. However, the performance of the E2E model still lies behind the cascade one, which is object of an extensive analysis that includes future directions to close that gap.

==> readme.txt <==
=================================================================
      
     Instructions for preparing the camera-ready manuscript     
            for the TSD 2023 conference proceedings

						Rel. 2021-02-15
	 
=================================================================

Template
--------

We kindly ask you to use the provided template "tsd2023.tex" when
preparing your camera-ready submission. The required fields are
marked with "TSD 2023" comments. Please, do not delete these
comments as they may be used later by the the proceedings editor.

Further notes
-------------

* All images/figures should be either in EPS or PDF format. If you
use a bitmap image, you can embed it into EPS, e.g., using the free
ImageMagick "convert" tool as follows

  $convert -resample 300x300 input.png eps2:output.eps

or you can use your favourite graphic tool (e.g. Inkscape).

* We kindly ask you to clean up the manuscript by removing
all comments from the body of your manuscript.

* When submitting the manuscript, all we need is the *.tex files,
the figures (*.pdf/*.eps), the bibtex file (if you use bibtex),
plus the final PDF of your article. It is not necessary to attach
other files (splncs04.bst, llncs.cls, *.aux, *.bbl, *.log, *.blg,
and others).

* We will appreciate if you also attach the filled and signed
Copyright Form (scanned as PDF, in the optimal case). This is the
preferred way of delivering this document.

Should you have any questions or comments, please, send an e-mail
to tsd2023@tsdconference.org.

Thank you for your co-operation.
Yours sincerely,

TSD 2023 Organizing Committee
TSD 2023 Proceedings Editors

